A multi-scale probabilistic methodology to predict high-cycle fatigue lifetime for alloys with process-induced pores

A multi-scale methodology is developed in conjunction with a probabilistic fatigue lifetime model for structures with pores whose exact distribution, i.e. geometries and locations, is unknown. The method takes into account uncertainty in fatigue lifetimes in structures due to defects at two scales: micro-scale heterogeneity & meso-scale pores. An element-wise probabilistic strain-life model with its criterion modified for taking into account multiaxial loading is developed for taking into account the effect of micro-scale defects on the lifetime. Meso-scale pores in the structure are taken into account via statistical modelling of the expected pore populations via a finite element method, based on tomographic scans of a small region of porous material used to make the structure. A previously implemented Neuber-type plastic correction algorithm is used for fast full-field approximation of the strain-life criterion around the statistically generated pore fields. The probability of failure of a porous structure is obtained via a weakest link assumption at the level of its constituent finite elements. The fatigue model can be identified via a maximum likelihood estimate on experimental fatigue data of structures containing different types of pore populations. The proposed method is tested on an existing high-cycle fatigue data-set of an aluminium alloy with two levels of porosity. The model requires lesser data for identification than traditional models that consider porous media as a homogeneous material, as the same base material is considered for the two grades of porous material. Numerical studies on synthetically generated data show that the method is capable of taking into account the statistical size effect in fatigue, and demonstrate that fatigue properties of subsurface porous material are lower than that of core porous material, which makes homogenisation of the method non-trivial.

==> Schema_epslife.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a8486, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Schema_epslife.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{2217.51672363bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.65572584)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Schema_epslife.pdf}}%
    \put(1.91954851,5.65696054){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Tomography of planar specimens\\Probability of structure surviving is governed by \\the probability of its constituent elements surviving \\Macro-fatigue life (N\end{tabular}}}}%
    \put(2.32603103,5.25175525){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}R2\end{tabular}}}}%
    \put(2.3338348,5.25382162){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}), governed by cumulated plasticity in a \\stabilized cycle calculated via identified Chaboche law\\A transition between the two plasticity mechanisms is \\implemented at the local, element level. \\Weakest link over all elements for fatigue life\end{tabular}}}}%
    \put(1.9986901,5.28355758){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{P}\textbf{l}\textbf{a}\textbf{s}\textbf{t}\textbf{i}\textbf{c}\textbf{i}\textbf{t}\textbf{y}\textbf{ }\textbf{d}\textbf{u}\textbf{e}\textbf{ }\textbf{t}\textbf{o}\textbf{ }\textbf{p}\textbf{o}\textbf{r}\textbf{e}\textbf{s}\textbf{:}\textbf{ }\\\textbf{N}\textbf{e}\textbf{e}\textbf{d}\textbf{ }\textbf{f}\textbf{o}\textbf{r}\textbf{ }\textbf{a}\textbf{ }\textbf{s}\textbf{e}\textbf{c}\textbf{o}\textbf{n}\textbf{d}\textbf{ }\textbf{m}\textbf{e}\textbf{c}\textbf{h}\textbf{a}\textbf{n}\textbf{i}\textbf{s}\textbf{m}\\\textbf{M}\textbf{u}\textbf{l}\textbf{t}\textbf{i}\textbf{-}\textbf{m}\textbf{e}\textbf{c}\textbf{h}\textbf{a}\textbf{n}\textbf{i}\textbf{s}\textbf{m}\textbf{ }\textbf{m}\textbf{o}\textbf{d}\textbf{e}\textbf{l}\textbf{ }\\\textbf{f}\textbf{o}\textbf{r}\textbf{ }\textbf{p}\textbf{o}\textbf{r}\textbf{o}\textbf{u}\textbf{s}\textbf{ }\textbf{a}\textbf{n}\textbf{d}\textbf{ }\textbf{n}\textbf{o}\textbf{n}\textbf{-}\textbf{p}\textbf{o}\textbf{r}\textbf{o}\textbf{u}\textbf{s}\textbf{ }\textbf{s}\textbf{p}\textbf{e}\textbf{c}\textbf{i}\textbf{m}\textbf{e}\textbf{n}\textbf{s}\end{tabular}}}}%
    \put(1.9288886,5.16573854){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Yield \end{tabular}}}}%
    \put(0.0460859,0.54590452){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}log$\left(\frac{\Delta \varepsilon^e}{2}\right)$\end{tabular}}}}%
    \put(0.77001547,0.05007211){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}log$(N_R^e)$\end{tabular}}}}%
    \put(1.95263976,5.16573854){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{σ}\end{tabular}}}}%
    \put(1.95902181,5.16367218){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{y}\textbf{ }\end{tabular}}}}%
    \put(1.96407412,5.16573854){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{=}\textbf{ }\textbf{1}\textbf{7}\textbf{0}\textbf{ }\textbf{M}\textbf{P}\textbf{a}\end{tabular}}}}%
    \put(1.92738647,5.15161468){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Stress concentration \\factors can be as \\high as \end{tabular}}}}%
    \put(1.97429109,5.12521777){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{6}\end{tabular}}}}%
    \put(1.98276169,5.12521777){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}to \end{tabular}}}}%
    \put(1.99348364,5.12521777){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{7}\textbf{ }\end{tabular}}}}%
    \put(1.94572545,5.11201935){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}due to pores\\The micro-inclusion model is not applicable when the local \\loading is higher than \end{tabular}}}}%
    \put(2.03148313,5.24151898){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}σ\end{tabular}}}}%
    \put(2.0369395,5.23945262){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}y\end{tabular}}}}%
    \put(2.03998724,5.24151898){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}, as there exist plastified zones \\which needs analysis on a seperate scale.\end{tabular}}}}%
    \put(1.97118293,5.05826089){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{A}\textbf{c}\textbf{c}\textbf{e}\textbf{l}\textbf{e}\textbf{r}\textbf{a}\textbf{t}\textbf{e}\textbf{d}\textbf{ }\textbf{p}\textbf{l}\textbf{a}\textbf{s}\textbf{t}\textbf{i}\textbf{c}\textbf{i}\textbf{t}\textbf{y}\textbf{ }\textbf{c}\textbf{a}\textbf{l}\textbf{c}\textbf{u}\textbf{l}\textbf{a}\textbf{t}\textbf{i}\textbf{o}\textbf{n}\textbf{s}\end{tabular}}}}%
    \put(1.93781687,5.04506243){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Module based on reduced Neuber-type rules adapted to \\fatigue loading \end{tabular}}}}%
    \put(1.9950853,5.03186402){\color[rgb]{0.17254902,0.35294118,0.62745098}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}[Palchoudhary et al. 2022]\end{tabular}}}}%
    \put(2.10715214,5.03186402){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}, with a Gaussian \\Process for full-field plasticity approximations in a cycle.\\Elasto-plastic FE calculations can take days, proposed \\method takes minutes (cost of an elastic calculation) \\The parameters\end{tabular}}}}%
    \put(1.98948602,5.43775457){\color[rgb]{1,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{\textit{µ}}\textbf{\textit{ }}\textbf{\textit{=}}\textbf{\textit{ }}\end{tabular}}}}%
    \put(2.0074692,5.43775457){\color[rgb]{1,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{[}\textbf{m}\textbf{,}\textbf{ }\textbf{S}\end{tabular}}}}%
    \put(2.03312754,5.4356882){\color[rgb]{1,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{o}\end{tabular}}}}%
    \put(2.03706419,5.43775457){\color[rgb]{1,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{,}\textbf{ }\textbf{A}\textbf{]}\end{tabular}}}}%
    \put(2.05638702,5.43775457){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}are found over \end{tabular}}}}%
    \put(2.11977464,5.43775457){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textit{n}\end{tabular}}}}%
    \put(2.12769169,5.43775457){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}experimental \\points over \end{tabular}}}}%
    \put(1.99238237,5.42363071){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textit{m}\end{tabular}}}}%
    \put(2.00305782,5.42363071){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}levels of applied stress amplitudes via \end{tabular}}}}%
    \put(1.97223384,5.41043225){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{M}\textbf{a}\textbf{x}\textbf{i}\textbf{m}\textbf{u}\textbf{m}\textbf{ }\textbf{L}\textbf{i}\textbf{k}\textbf{e}\textbf{l}\textbf{i}\textbf{h}\textbf{o}\textbf{o}\textbf{d}\textbf{ }\textbf{E}\textbf{s}\textbf{t}\textbf{i}\textbf{m}\textbf{a}\textbf{t}\textbf{i}\textbf{o}\textbf{n}\end{tabular}}}}%
    \put(2.23634692,5.00088184){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}The parameters \end{tabular}}}}%
    \put(2.30484205,5.00088184){\color[rgb]{1,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{\textit{µ}}\end{tabular}}}}%
    \put(2.31128917,4.99881548){\color[rgb]{1,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{\textit{1}}\end{tabular}}}}%
    \put(2.31674068,5.00088184){\color[rgb]{1,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{\textit{=}}\textbf{\textit{ }}\end{tabular}}}}%
    \put(2.32585781,5.00088184){\color[rgb]{1,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{[}\textbf{m}\textbf{,}\textbf{ }\textbf{S}\end{tabular}}}}%
    \put(2.35151615,4.99881548){\color[rgb]{1,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{o}\end{tabular}}}}%
    \put(2.35545285,5.00088184){\color[rgb]{1,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{,}\textbf{ }\textbf{A}\textbf{]}\end{tabular}}}}%
    \put(2.37477568,5.00088184){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}are found with non-porous \\specimens, \end{tabular}}}}%
    \put(2.27324892,4.98675794){\color[rgb]{1,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{\textit{µ}}\end{tabular}}}}%
    \put(2.27969609,4.98469157){\color[rgb]{1,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{\textit{2}}\end{tabular}}}}%
    \put(2.28599412,4.98675794){\color[rgb]{1,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{=}\textbf{ }\textbf{[}\textbf{b}\textbf{,}\textbf{ }\textbf{B}\textbf{,}\textbf{ }\textbf{C}\textbf{,}\textbf{ }\textbf{D}\textbf{,}\textbf{ }\end{tabular}}}}%
    \put(2.34967017,4.98675794){\color[rgb]{1,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{α}\end{tabular}}}}%
    \put(2.35614056,4.98675794){\color[rgb]{1,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{]}\end{tabular}}}}%
    \put(2.36269474,4.98675794){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}are found with porous specimens\end{tabular}}}}%
    \put(2.23160982,4.97263407){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{C}\textbf{o}\textbf{h}\textbf{e}\textbf{r}\textbf{e}\textbf{n}\textbf{t}\textbf{ }\textbf{p}\textbf{r}\textbf{e}\textbf{d}\textbf{i}\textbf{c}\textbf{t}\textbf{i}\textbf{o}\textbf{n}\textbf{s}\end{tabular}}}}%
    \put(2.33795982,4.97263407){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}obtained for both types of specimens\\Segmenting\\+ Remeshing \\+ Size Filter\\Extraction of random subvolumes \\into cylindrical specimens \\(used for fatigue experiments)\end{tabular}}}}%
    \put(1.98767237,5.58366702){\color[rgb]{0.20392157,0.2627451,0.63529412}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Courtesy Pierre Osmond \\(Stellantis/Cetim)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{Schema_epslife.pdf}}%
    \put(0.31335561,0.47740524){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}log$\left(\frac{\Delta \varepsilon_{plas}^e}{2}\right)$ = -$\beta$log$(N_R^e)$ + log(B)\end{tabular}}}}%
    \put(0.14878273,0.17520428){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}C\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{Schema_epslife.pdf}}%
    \put(0.52729785,0.3033785){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}log$\left(\frac{\Delta \varepsilon_{elas}^e}{2}\right)$ = -$\alpha$log$(N_R^e)$ + log(A)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{Schema_epslife.pdf}}%
  \end{picture}%
\endgroup%


==> Schema_proba.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a8486, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Schema_proba.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1810.7175293bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.78102266)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Schema_proba.pdf}}%
    \put(2.34137158,6.92518936){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Tomography of planar specimens\\Probability of structure surviving is governed by \\the probability of its constituent elements surviving \\Macro-fatigue life (N\end{tabular}}}}%
    \put(2.83917522,6.4289499){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}R2\end{tabular}}}}%
    \put(2.84873221,6.43148049){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}), governed by cumulated plasticity in a \\stabilized cycle calculated via identified Chaboche law\\A transition between the two plasticity mechanisms is \\implemented at the local, element level. \\Weakest link over all elements for fatigue life\end{tabular}}}}%
    \put(2.43829327,6.467897){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{P}\textbf{l}\textbf{a}\textbf{s}\textbf{t}\textbf{i}\textbf{c}\textbf{i}\textbf{t}\textbf{y}\textbf{ }\textbf{d}\textbf{u}\textbf{e}\textbf{ }\textbf{t}\textbf{o}\textbf{ }\textbf{p}\textbf{o}\textbf{r}\textbf{e}\textbf{s}\textbf{:}\textbf{ }\\\textbf{N}\textbf{e}\textbf{e}\textbf{d}\textbf{ }\textbf{f}\textbf{o}\textbf{r}\textbf{ }\textbf{a}\textbf{ }\textbf{s}\textbf{e}\textbf{c}\textbf{o}\textbf{n}\textbf{d}\textbf{ }\textbf{m}\textbf{e}\textbf{c}\textbf{h}\textbf{a}\textbf{n}\textbf{i}\textbf{s}\textbf{m}\\\textbf{M}\textbf{u}\textbf{l}\textbf{t}\textbf{i}\textbf{-}\textbf{m}\textbf{e}\textbf{c}\textbf{h}\textbf{a}\textbf{n}\textbf{i}\textbf{s}\textbf{m}\textbf{ }\textbf{m}\textbf{o}\textbf{d}\textbf{e}\textbf{l}\textbf{ }\\\textbf{f}\textbf{o}\textbf{r}\textbf{ }\textbf{p}\textbf{o}\textbf{r}\textbf{o}\textbf{u}\textbf{s}\textbf{ }\textbf{a}\textbf{n}\textbf{d}\textbf{ }\textbf{n}\textbf{o}\textbf{n}\textbf{-}\textbf{p}\textbf{o}\textbf{r}\textbf{o}\textbf{u}\textbf{s}\textbf{ }\textbf{s}\textbf{p}\textbf{e}\textbf{c}\textbf{i}\textbf{m}\textbf{e}\textbf{n}\textbf{s}\end{tabular}}}}%
    \put(2.35281003,6.32360851){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Yield \end{tabular}}}}%
    \put(0.02878946,0.66587391){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}log($Q^e$)\end{tabular}}}}%
    \put(0.73559197,0.05864687){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}log($N_R^e$)\end{tabular}}}}%
    \put(2.38189718,6.32360851){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{σ}\end{tabular}}}}%
    \put(2.38971303,6.32107791){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{y}\textbf{ }\end{tabular}}}}%
    \put(2.39590041,6.32360851){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{=}\textbf{ }\textbf{1}\textbf{7}\textbf{0}\textbf{ }\textbf{M}\textbf{P}\textbf{a}\end{tabular}}}}%
    \put(2.35097043,6.30631155){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Stress concentration \\factors can be as \\high as \end{tabular}}}}%
    \put(2.40841274,6.27398426){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{6}\end{tabular}}}}%
    \put(2.41878636,6.27398426){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}to \end{tabular}}}}%
    \put(2.43191712,6.27398426){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{7}\textbf{ }\end{tabular}}}}%
    \put(2.37342948,6.25782067){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}due to pores\\The micro-inclusion model is not applicable when the local \\loading is higher than \end{tabular}}}}%
    \put(2.47845365,6.41641393){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}σ\end{tabular}}}}%
    \put(2.48513586,6.41388333){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}y\end{tabular}}}}%
    \put(2.4888683,6.41641393){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}, as there exist plastified zones \\which needs analysis on a seperate scale.\end{tabular}}}}%
    \put(2.40460629,6.19198472){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{A}\textbf{c}\textbf{c}\textbf{e}\textbf{l}\textbf{e}\textbf{r}\textbf{a}\textbf{t}\textbf{e}\textbf{d}\textbf{ }\textbf{p}\textbf{l}\textbf{a}\textbf{s}\textbf{t}\textbf{i}\textbf{c}\textbf{i}\textbf{t}\textbf{y}\textbf{ }\textbf{c}\textbf{a}\textbf{l}\textbf{c}\textbf{u}\textbf{l}\textbf{a}\textbf{t}\textbf{i}\textbf{o}\textbf{n}\textbf{s}\end{tabular}}}}%
    \put(2.36374415,6.17582108){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Module based on reduced Neuber-type rules adapted to \\fatigue loading \end{tabular}}}}%
    \put(2.43387861,6.15965749){\color[rgb]{0.17254902,0.35294118,0.62745098}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}[Palchoudhary et al. 2022]\end{tabular}}}}%
    \put(2.5711226,6.15965749){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}, with a Gaussian \\Process for full-field plasticity approximations in a cycle.\\Elasto-plastic FE calculations can take days, proposed \\method takes minutes (cost of an elastic calculation) \\The parameters\end{tabular}}}}%
    \put(2.42702139,6.65673616){\color[rgb]{1,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{\textit{µ}}\textbf{\textit{ }}\textbf{\textit{=}}\textbf{\textit{ }}\end{tabular}}}}%
    \put(2.4490447,6.65673616){\color[rgb]{1,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{[}\textbf{m}\textbf{,}\textbf{ }\textbf{S}\end{tabular}}}}%
    \put(2.48046749,6.65420557){\color[rgb]{1,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{o}\end{tabular}}}}%
    \put(2.48528856,6.65673616){\color[rgb]{1,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{,}\textbf{ }\textbf{A}\textbf{]}\end{tabular}}}}%
    \put(2.50895249,6.65673616){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}are found over \end{tabular}}}}%
    \put(2.58658089,6.65673616){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textit{n}\end{tabular}}}}%
    \put(2.5962766,6.65673616){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}experimental \\points over \end{tabular}}}}%
    \put(2.43056843,6.63943921){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textit{m}\end{tabular}}}}%
    \put(2.44364225,6.63943921){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}levels of applied stress amplitudes via \end{tabular}}}}%
    \put(2.4058933,6.62327556){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{M}\textbf{a}\textbf{x}\textbf{i}\textbf{m}\textbf{u}\textbf{m}\textbf{ }\textbf{L}\textbf{i}\textbf{k}\textbf{e}\textbf{l}\textbf{i}\textbf{h}\textbf{o}\textbf{o}\textbf{d}\textbf{ }\textbf{E}\textbf{s}\textbf{t}\textbf{i}\textbf{m}\textbf{a}\textbf{t}\textbf{i}\textbf{o}\textbf{n}\end{tabular}}}}%
    \put(2.72934252,6.12171479){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}The parameters \end{tabular}}}}%
    \put(2.8132259,6.12171479){\color[rgb]{1,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{\textit{µ}}\end{tabular}}}}%
    \put(2.82112144,6.11918419){\color[rgb]{1,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{\textit{1}}\end{tabular}}}}%
    \put(2.82779769,6.12171479){\color[rgb]{1,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{\textit{=}}\textbf{\textit{ }}\end{tabular}}}}%
    \put(2.8389631,6.12171479){\color[rgb]{1,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{[}\textbf{m}\textbf{,}\textbf{ }\textbf{S}\end{tabular}}}}%
    \put(2.87038589,6.11918419){\color[rgb]{1,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{o}\end{tabular}}}}%
    \put(2.87520702,6.12171479){\color[rgb]{1,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{,}\textbf{ }\textbf{A}\textbf{]}\end{tabular}}}}%
    \put(2.89887095,6.12171479){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}are found with non-porous \\specimens, \end{tabular}}}}%
    \put(2.77453499,6.10441778){\color[rgb]{1,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{\textit{µ}}\end{tabular}}}}%
    \put(2.78243059,6.10188718){\color[rgb]{1,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{\textit{2}}\end{tabular}}}}%
    \put(2.79014356,6.10441778){\color[rgb]{1,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{=}\textbf{ }\textbf{[}\textbf{b}\textbf{,}\textbf{ }\textbf{B}\textbf{,}\textbf{ }\textbf{C}\textbf{,}\textbf{ }\textbf{D}\textbf{,}\textbf{ }\end{tabular}}}}%
    \put(2.86812518,6.10441778){\color[rgb]{1,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{α}\end{tabular}}}}%
    \put(2.87604922,6.10441778){\color[rgb]{1,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{]}\end{tabular}}}}%
    \put(2.88407588,6.10441778){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}are found with porous specimens\end{tabular}}}}%
    \put(2.72354118,6.08712083){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{C}\textbf{o}\textbf{h}\textbf{e}\textbf{r}\textbf{e}\textbf{n}\textbf{t}\textbf{ }\textbf{p}\textbf{r}\textbf{e}\textbf{d}\textbf{i}\textbf{c}\textbf{t}\textbf{i}\textbf{o}\textbf{n}\textbf{s}\end{tabular}}}}%
    \put(2.85378396,6.08712083){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}obtained for both types of specimens\\Segmenting\\+ Remeshing \\+ Size Filter\\Extraction of random subvolumes \\into cylindrical specimens \\(used for fatigue experiments)\end{tabular}}}}%
    \put(2.42480028,6.83542958){\color[rgb]{0.20392157,0.2627451,0.63529412}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Courtesy Pierre Osmond \\(Stellantis/Cetim)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{Schema_proba.pdf}}%
  \end{picture}%
\endgroup%


==> images/thinspecimen1.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a8486, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'thinspecimen1.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{746.91952515bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.29246442)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0.54402867,0.2279014){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Original Specimen ($r, L$)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{images/thinspecimen1.pdf}}%
    \put(0.54366137,0.17083495){\color[rgb]{0.71372549,0.79607843,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Thin Specimen ($r/4, 4^{2}L$)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{images/thinspecimen1.pdf}}%
  \end{picture}%
\endgroup%


==> manifest.txt <==
% Copyright 2007-2020 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



